Effective approximations of solutions to highly oscillatory diffusion equations from coarse measurements

We approximate a diffusion equation with highly oscillatory coefficients with a diffusion equation with constant coefficients. The approach is put in action in contexts where only partial information (namely the global energy stored in the physical system) is available. While the reconstruction of the microstructure is known to be an ill-posed problem, we show that the reconstruction of effective coefficients is possible and this even with only some coarse information. The strategy we present takes the form of a non-convex optimization problem. Homogenization theory provides elements for a rigorous foundation of the approach. Some algorithmic aspects are discussed in details. We provide a comprehensive set of numerical illustrations that demonstrate the practical interest of our strategy. The present work improves on the earlier works [C. Le Bris, F. Legoll and S. Lemaire, COCV 2018; C. Le Bris, F. Legoll and K. Li, CRAS 2013].

==> Data/1D_Astar.txt <==
X Y
1.7320545941168448   0.0
1.7320545941168448   0.021052631578947368
1.7320545941168448   0.042105263157894736
1.7320545941168448   0.06315789473684211
1.7320545941168448   0.08421052631578947
1.7320545941168448   0.10526315789473684
1.7320545941168448   0.12631578947368421
1.7320545941168448   0.14736842105263157
1.7320545941168448   0.16842105263157894
1.7320545941168448   0.18947368421052632
1.7320545941168448   0.21052631578947367
1.7320545941168448   0.23157894736842105
1.7320545941168448   0.25263157894736843
1.7320545941168448   0.2736842105263158
1.7320545941168448   0.29473684210526313
1.7320545941168448   0.3157894736842105
1.7320545941168448   0.3368421052631579
1.7320545941168448   0.35789473684210527
1.7320545941168448   0.37894736842105264
1.7320545941168448   0.4

==> Data/1D_Psi_Epsilon.txt <==
X Y
0.5   0.1441446825197239
0.5095095095095095   0.14036255582187623
0.519019019019019   0.13671902200205965
0.5285285285285285   0.1332066001946986
0.5380380380380381   0.12981833841401635
0.5475475475475475   0.12654776762754427
0.5570570570570571   0.12338886053369207
0.5665665665665666   0.12033599449069358
0.5760760760760761   0.11738391811722933
0.5855855855855856   0.11452772114734773
0.5950950950950951   0.11176280717566249
0.6046046046046046   0.10908486897460971
0.6141141141141141   0.1064898661049669
0.6236236236236237   0.10397400457484769
0.6331331331331331   0.10153371833179929
0.6426426426426426   0.0991656523981246
0.6521521521521522   0.09686664748170208
0.6616616616616617   0.09463372591386053
0.6711711711711712   0.09246407878269165
0.6806806806806807   0.09035505414489366
0.6901901901901902   0.08830414621212561
0.6996996996996997   0.086308985419161
0.7092092092092093   0.08436732929107472
0.7187187187187187   0.08247705403545876
0.7282282282282282   0.0806361467933915
0.7377377377377378   0.07884269848972215
0.7472472472472473   0.07709489722928085
0.7567567567567568   0.07539102219099349
0.7662662662662663   0.07372943797664795
0.7757757757757757   0.07210858937529928
0.7852852852852853   0.0705269965080814
0.7947947947947949   0.06898325032156523
0.8043043043043043   0.06747600840081606
0.8138138138138138   0.0660039910760008
0.8233233233233234   0.06456597779881042
0.8328328328328329   0.06316080376713279
0.8423423423423424   0.061787356778357005
0.8518518518518519   0.06044457429344342
0.8613613613613613   0.05913144069547156
0.8708708708708709   0.05784698472780023
0.8803803803803805   0.05659027709825937
0.8898898898898899   0.05536042823695393
0.8993993993993994   0.0541565861963105
0.908908908908909   0.05297793468294923
0.9184184184184184   0.05182369121182652
0.927927927927928   0.05069310537387675
0.9374374374374375   0.04958545720909416
0.9469469469469469   0.048500055677642304
0.9564564564564565   0.04743623722216905
0.9659659659659661   0.046393364415041924
0.9754754754754755   0.04537082468470845
0.984984984984985   0.04436802911583468
0.9944944944944946   0.04338441131828308
1.004004004004004   0.04241942636036608
1.0135135135135136   0.04147254976215317
1.023023023023023   0.04054327654492468
1.0325325325325325   0.03963112033315168
1.0420420420420422   0.03873561250564732
1.0515515515515514   0.0378563013927766
1.0610610610610611   0.03699275151683465
1.0705705705705706   0.036144542872910385
1.08008008008008   0.03531127024773918
1.0895895895895897   0.03449254257422461
1.0990990990990992   0.03368798231946851
1.1086086086086087   0.03289722490429739
1.1181181181181181   0.032119918152410276
1.1276276276276276   0.03135572176739922
1.1371371371371373   0.030604306836010675
1.1466466466466467   0.02986535535612489
1.1561561561561562   0.029138559788029428
1.1656656656656659   0.02842362262765727
1.1751751751751751   0.02772025600054502
1.1846846846846848   0.027028181275346647
1.1941941941941943   0.026347128695813654
1.2037037037037037   0.025676837030219224
1.2132132132132134   0.025017053237270243
1.2227227227227226   0.024367532147609075
1.2322322322322323   0.023728036160062874
1.2417417417417418   0.02309833495185032
1.2512512512512513   0.022478205202002596
1.260760760760761   0.021867430327301443
1.2702702702702702   0.021265800230078097
1.2797797797797799   0.02067311105725618
1.2892892892892893   0.020089164970058193
1.2987987987987988   0.01951376992382882
1.3083083083083085   0.018946739457460435
1.317817817817818   0.01838789249193598
1.3273273273273274   0.01783705313753141
1.3368368368368369   0.017294050509247164
1.3463463463463463   0.01675871855006135
1.355855855855856   0.01623089586162084
1.3653653653653655   0.01571042554200759
1.374874874874875   0.015197155030237566
1.3843843843843846   0.014690935957168624
1.3938938938938938   0.014191624002511422
1.4034034034034035   0.013699078757653402
1.412912912912913   0.013213163594022664
1.4224224224224224   0.01273374553673183
1.4319319319319321   0.012260695143256783
1.4414414414414414   0.011793886386917904
1.450950950950951   0.011333196544942872
1.4604604604604605   0.0108785060909031
1.46996996996997   0.010429698591324851
1.4794794794794797   0.009986660606287862
1.4889889889889891   0.009549281593832878
1.4984984984984986   0.009117453818008908
1.508008008008008   0.008691072260399765
1.5175175175175175   0.00827003453497703
1.5270270270270272   0.00785424080613445
1.5365365365365367   0.007443593709766147
1.5460460460460461   0.007037998277257332
1.5555555555555556   0.006637361862263116
1.565065065065065   0.006241594070156578
1.5745745745745747   0.005850606690033525
1.5840840840840842   0.005464313629166301
1.5935935935935936   0.005082630849804398
1.603103103103103   0.004705476308224488
1.6126126126126128   0.00433276989593695
1.6221221221221223   0.003964433382960424
1.6316316316316317   0.003600390363079936
1.6411411411411412   0.00324056620100837
1.6506506506506506   0.0028848879813742623
1.6601601601601603   0.0025332844594628118
1.6696696696696698   0.0021856860136402895
1.6791791791791792   0.0018420245993948925
1.6886886886886887   0.001502233704930564
1.6981981981981984   0.0011662483082527375
1.7077077077077079   0.0008340048356879834
1.7172172172172173   0.0005054411217817745
1.7267267267267268   0.00018049637052148376
1.7362362362362362   0.00014088888216633871
1.745745745745746   0.00045877280469300286
1.7552552552552554   0.0007732123049054296
1.7647647647647648   0.0010842630640491985
1.7742742742742743   0.0013919795696393858
1.783783783783784   0.0016964151472799588
1.7932932932932935   0.001997621991470813
1.802802802802803   0.0022956511954397713
1.8123123123123124   0.0025905527800354072
1.8218218218218218   0.0028823757217149304
1.8313313313313315   0.003171167979660161
1.840840840840841   0.003456976522052929
1.8503503503503504   0.0037398473515403846
1.85985985985986   0.004019825529918981
1.8693693693693696   0.004296955202065092
1.878878878878879   0.004571279619138856
1.8883883883883885   0.00484284116108704
1.897897897897898   0.005111681358469289
1.9074074074074074   0.0053778409136315125
1.9169169169169171   0.005641359721249045
1.9264264264264266   0.005902276888261365
1.935935935935936   0.006160630753219272
1.9454454454454455   0.006416458905064648
1.954954954954955   0.006669798201362112
1.9644644644644647   0.00692068478600117
1.9739739739739741   0.007169154106386591
1.9834834834834836   0.007415240930134459
1.992992992992993   0.007658979361290057
2.0025025025025025   0.007900402856083767
2.012012012012012   0.008139544238240128
2.021521521521522   0.00837643571385479
2.031031031031031   0.008611108885853522
2.0405405405405403   0.008843594768047025
2.05005005005005   0.00907392379879441
2.0595595595595597   0.009302125854288225
2.0690690690690694   0.009528230261473203
2.0785785785785786   0.009752265810610242
2.0880880880880883   0.009974260767497245
2.0975975975975976   0.010194242885357342
2.1071071071071072   0.010412239416405414
2.116616616616617   0.010628277123102617
2.126126126126126   0.010842382289109012
2.135635635635636   0.01105458072994358
2.145145145145145   0.011264897803360562
2.1546546546546548   0.011473358419451227
2.1641641641641645   0.011679987050479117
2.1736736736736737   0.011884807740457241
2.1831831831831834   0.012087844114475006
2.1926926926926926   0.012289119387782266
2.2022022022022023   0.012488656374638245
2.211711711711712   0.012686477496931983
2.2212212212212217   0.012882604792581479
2.230730730730731   0.01307705992371791
2.24024024024024   0.013269864184661494
2.24974974974975   0.013461038509694996
2.2592592592592595   0.013650603480640934
2.268768768768769   0.01383857933424825
2.2782782782782784   0.014024985969393992
2.2877877877877877   0.01420984295410535
2.2972972972972974   0.014393169532407352
2.306806806806807   0.014574984631001063
2.3163163163163167   0.014755306865777452
2.325825825825826   0.014934154548171333
2.335335335335335   0.015111545691360119
2.344844844844845   0.015287498016311733
2.3543543543543546   0.015462028957685933
2.3638638638638643   0.015635155669593226
2.3733733733733735   0.015806895031215296
2.3828828828828827   0.015977263652290914
2.3923923923923924   0.016146277878470963
2.401901901901902   0.01631395379654623
2.411411411411412   0.016480307239551586
2.420920920920921   0.01664535379174977
2.4304304304304303   0.016809108793498305
2.43993993993994   0.016971587346002452
2.4494494494494496   0.01713280431595752
2.4589589589589593   0.017292774340083507
2.4684684684684686   0.017451511829554824
2.4779779779779783   0.01760903097432813
2.4874874874874875   0.017765345747370757
2.496996996996997   0.01792046990879271
2.506506506506507   0.018074417009884387
2.516016016016016   0.01822720039706289
2.525525525525526   0.018378833215729147
2.535035035035035   0.01852932841403819
2.5445445445445447   0.01867869874658489
2.5540540540540544   0.018826956778007393
2.5635635635635636   0.018974114886510324
2.5730730730730733   0.019120185267309867
2.5825825825825826   0.01926517993600274
2.5920920920920922   0.019409110731861037
2.601601601601602   0.01955198932105473
2.611111111111111   0.019693827199803837
2.620620620620621   0.019834635697461946
2.63013013013013   0.019974425979532806
2.6396396396396398   0.020113209050621736
2.6491491491491495   0.02025099575732349
2.6586586586586587   0.020387796791048067
2.6681681681681684   0.020523622690786253
2.677677677677678   0.020658483845816013
2.6871871871871873   0.02079239049835161
2.696696696696697   0.02092535274613659
2.706206206206206   0.021057380544982074
2.715715715715716   0.021188483711251795
2.7252252252252256   0.02131867192429502
2.734734734734735   0.021447954728828794
2.7442442442442445   0.021576341537270595
2.7537537537537538   0.021703841632022686
2.7632632632632634   0.021830464167709285
2.772772772772773   0.021956218173367716
2.7822822822822824   0.02208111255459458
2.791791791791792   0.02220515609564816
2.8013013013013013   0.022328357461507867
2.810810810810811   0.022450725199892045
2.8203203203203207   0.02257226774323476
2.82982982982983   0.02269299341062292
2.8393393393393396   0.022812910409694367
2.8488488488488493   0.022932026838497946
2.8583583583583585   0.023050350687316486
2.867867867867868   0.02316788984045351
2.8773773773773774   0.023284652077984476
2.886886886886887   0.023400645077473456
2.896396396396397   0.02351587641565596
2.905905905905906   0.023630353570088733
2.9154154154154157   0.023744083920767267
2.924924924924925   0.023857074751711747
2.9344344344344346   0.023969333252522193
2.9439439439439443   0.024080866519903397
2.9534534534534536   0.024191681559160468
2.9629629629629632   0.024301785285665553
2.9724724724724725   0.024411184526296384
2.981981981981982   0.02451988602084733
2.991491491491492   0.02462789642341351
3.001001001001001   0.02473522230374861
3.0105105105105108   0.024841870148596977
3.02002002002002   0.024947846363000487
3.0295295295295297   0.02505315727158089
3.0390390390390394   0.025157809119797966
3.0485485485485486   0.025261808075184272
3.0580580580580583   0.02536516022855672
3.067567567567568   0.025467871595205693
3.0770770770770772   0.025569948116062106
3.086586586586587   0.025671395658842876
3.096096096096096   0.025772220019175257
3.105605605605606   0.02587242692170061
3.1151151151151155   0.02597202202115785
3.1246246246246248   0.026071010903447156
3.1341341341341344   0.026169399086674344
3.1436436436436437   0.02626719202217622
3.1531531531531534   0.026364395095527467
3.162662662662663   0.02646101362752923
3.1721721721721723   0.026557052875180072
3.181681681681682   0.02665251803262946
3.191191191191191   0.026747414232114117
3.200700700700701   0.026841746544877837
3.2102102102102106   0.026935519982074822
3.21971971971972   0.027028739495657088
3.2292292292292295   0.027121409979246155
3.238738738738739   0.027213536268989397
3.2482482482482484   0.02730512314440131
3.257757757757758   0.027396175329190146
3.2672672672672673   0.027486697492069972
3.276776776776777   0.027576694247558722
3.2862862862862867   0.027666170156762277
3.295795795795796   0.02775512972814506
3.3053053053053056   0.02784357741828731
3.314814814814815   0.02793151763262925
3.3243243243243246   0.0280189547262026
3.3338338338338342   0.028105893004349472
3.3433433433433435   0.028192336723429037
3.352852852852853   0.028278290091512184
3.3623623623623624   0.028363757269064344
3.371871871871872   0.028448742369616805
3.381381381381382   0.02853324946042667
3.390890890890891   0.028617282563125714
3.4004004004004007   0.028700845654358386
3.40990990990991   0.02878394266640907
3.4194194194194196   0.028866577487818963
3.4289289289289293   0.0289487539639926
3.4384384384384385   0.029030475897794387
3.4479479479479482   0.02911174705013523
3.457457457457458   0.029192571140549472
3.466966966966967   0.029272951847762362
3.476476476476477   0.029352892810248207
3.485985985985986   0.02943239762677935
3.4954954954954958   0.029511469856966257
3.5050050050050054   0.029590113021788732
3.5145145145145147   0.029668330604118574
3.5240240240240244   0.029746126049233743
3.5335335335335336   0.02982350276532421
3.5430430430430433   0.0299004641239897
3.552552552552553   0.029977013460729392
3.562062062062062   0.030053154075423825
3.571571571571572   0.03012888923280907
3.581081081081081   0.03020422216294335
3.590590590590591   0.030279156061666267
3.6001001001001005   0.03035369409105074
3.6096096096096097   0.03042783937984777
3.6191191191191194   0.03050159502392425
3.6286286286286287   0.030574964086693846
3.6381381381381384   0.03064794959954114
3.647647647647648   0.03072055456223912
3.6571571571571573   0.03079278194336018
3.666666666666667   0.030864634680680725
3.6761761761761766   0.030936115681579463
3.685685685685686   0.03100722782342956
3.6951951951951956   0.031077973953984754
3.704704704704705   0.031148356891759467
3.7142142142142145   0.031218379426403143
3.723723723723724   0.0312880443190688
3.7332332332332334   0.031357354302775975
3.742742742742743   0.031426312082768144
3.7522522522522523   0.03149492033686466
3.761761761761762   0.03156318171580741
3.7712712712712717   0.031631098843602205
3.780780780780781   0.031698674317855016
3.7902902902902906   0.031765910710103124
3.7997997997998   0.03183281056614134
3.8093093093093096   0.03189937640634334
3.8188188188188192   0.03196561072597816
3.8283283283283285   0.03203151599552197
3.837837837837838   0.03209709466096526
3.8473473473473474   0.03216234914411549
3.856856856856857   0.03222728184289514
3.8663663663663668   0.03229189513163548
3.875875875875876   0.03235619136136599
3.8853853853853857   0.032420172860099496
3.8948948948948954   0.032483841933113156
3.9044044044044046   0.032547200863225316
3.9139139139139143   0.032610251911068394
3.9234234234234235   0.032672997315357694
3.9329329329329332   0.03273543929315642
3.942442442442443   0.03279758004013676
3.951951951951952   0.03285942173083731
3.961461461461462   0.03292096651891668
3.970970970970971   0.03298221653740355
3.9804804804804808   0.033043173898943026
3.9899899899899904   0.03310384069603964
3.9994994994994997   0.03316421900129673
4.009009009009009   0.03322431086765247
4.018518518518519   0.03328411832861258
4.028028028028029   0.0333436433984797
4.037537537537538   0.03340288807257949
4.047047047047047   0.033461854327483664
4.056556556556557   0.03352054412122974
4.066066066066067   0.03357895939353782
4.075575575575575   0.03363710206602423
4.085085085085085   0.03369497404241233
4.094594594594595   0.033752577208740205
4.104104104104104   0.03380991343356558
4.113613613613614   0.0338669845681679
4.123123123123124   0.03392379244674752
4.1326326326326335   0.03398033888662229
4.142142142142142   0.034036625688421265
4.151651651651652   0.03409265463627589
4.161161161161162   0.034148427498008505
4.17067067067067   0.034203946025318226
4.18018018018018   0.03425921195396443
4.18968968968969   0.03431422700394757
4.1991991991991995   0.034368992879687636
4.208708708708709   0.03442351127020019
4.218218218218219   0.03447778384927
4.2277277277277285   0.03453181227562232
4.237237237237237   0.03458559819309188
4.246746746746747   0.03463914323078963
4.256256256256257   0.034692449003267185
4.2657657657657655   0.034745517110679136
4.275275275275275   0.034798349138943155
4.284784784784785   0.03485094665989798
4.2942942942942945   0.03490331123145929
4.303803803803804   0.034955444397773566
4.313313313313314   0.03500734768936981
4.322822822822824   0.035059022623309385
4.332332332332333   0.0351104707033338
4.341841841841842   0.03516169342001055
4.351351351351352   0.035212692250877115
4.3608608608608606   0.03526346866058301
4.37037037037037   0.03531402410102999
4.37987987987988   0.03536436001151046
4.38938938938939   0.035414477818844034
4.398898898898899   0.035464378937512385
4.408408408408409   0.0355140647697923
4.417917917917919   0.035563536705887015
4.427427427427428   0.035612796124055934
4.436936936936937   0.035661844390742575
4.446446446446447   0.035710682860700935
4.4559559559559565   0.03575931287712021
4.465465465465465   0.035807735771747964
4.474974974974975   0.03585595286501169
4.484484484484485   0.035903965466138804
4.493993993993994   0.03595177487327518
4.503503503503504   0.03599938237360213
4.513013013013014   0.036046789243451935
4.5225225225225225   0.0360939967484219
4.532032032032032   0.03614100614348696
4.541541541541542   0.036187818673110925
4.551051051051052   0.03623443557135629
4.560560560560561   0.03628085806199263
4.57007007007007   0.036327087358603766
4.57957957957958   0.03637312466469346
4.589089089089089   0.036418971173789866
4.598598598598599   0.0364646280695487
4.608108108108109   0.036510096525855074
4.617617617617618   0.0365553777069241
4.627127127127127   0.03660047276740031
4.636636636636637   0.03664538285245575
4.646146146146147   0.03669010909788691
4.655655655655656   0.03673465263021053
4.665165165165165   0.036779014566758125
4.674674674674675   0.036823196015769444
4.6841841841841845   0.03686719807648475
4.693693693693694   0.036911021839235975
4.703203203203204   0.03695466838553678
4.712712712712713   0.03699813878817154
4.722222222222222   0.03704143411128324
4.731731731731732   0.03708455541046028
4.741241241241242   0.0371275037328223
4.750750750750751   0.03717028011710491
4.76026026026026   0.037212885593743444
4.76976976976977   0.037255321184955725
4.7792792792792795   0.03729758790482378
4.788788788788789   0.03733968675937463
4.798298298298299   0.03738161874666012
4.807807807807809   0.0374233848568358
4.817317317317317   0.03746498607223884
4.826826826826827   0.037506423367465055
4.836336336336337   0.03754769770944501
4.845845845845846   0.03758881005751924
4.855355355355356   0.03762976136351257
4.864864864864865   0.03767055257180757
4.874374374374375   0.037711184619417165
4.883883883883884   0.03775165843605635
4.893393393393394   0.03779197494421316
4.902902902902904   0.03783213505921868
4.912412412412412   0.03787213968931638
4.921921921921922   0.037911989735730574
4.931431431431432   0.037951686092734055
4.9409409409409415   0.03799122964771503
4.950450450450451   0.038030621281243245
4.95995995995996   0.03806986186713532
4.96946946946947   0.03810895227251941
4.978978978978979   0.03814789335789901
4.988488488488489   0.03818668597721617
4.997997997997999   0.03822533097791385
5.0075075075075075   0.038263829200997676
5.017017017017017   0.03830218148109696
5.026526526526527   0.03834038864652495
5.036036036036037   0.038378451519338525
5.045545545545546   0.038416370915397124
5.055055055055055   0.03845414764442104
5.064564564564565   0.03849178251004909
5.074074074074074   0.03852927630989553
5.083583583583584   0.03856662983560648
5.093093093093094   0.0386038438729156
5.102602602602603   0.038640919201699195
5.112112112112112   0.03867785659603068
5.121621621621622   0.03871465682423449
5.131131131131132   0.0387513206489393
5.140640640640641   0.038787848827130746
5.15015015015015   0.038824242110203494
5.15965965965966   0.038860501244012816
5.1691691691691695   0.03889662696892547
5.178678678678679   0.03893262001987015
5.188188188188189   0.03896848112638729
5.1976976976976985   0.039004211012678355
5.207207207207207   0.03903981039765464
5.216716716716717   0.03907527999498542
5.226226226226227   0.03911062051314568
5.235735735735736   0.03914583265546328
5.245245245245246   0.0391809171201656

==> Data/coefficient_InfSumFieldEnergyNeumannGradientDescentPartial_StationnaryErgodicrmr_eps0.05_P3_noHessian_Armijo_m1=0.1_H=0.005.txt <==
0.0000000000000000 22.0000000000000000 0.0000000000000000 12.0000000000000000
1.0000000000000000 21.5554999999999986 0.1973620000000000 11.0000000000000000
2.0000000000000000 21.4355000000000011 0.6973620000000000 11.2105999999999995
3.0000000000000000 21.3600999999999992 0.5147020000000000 10.9605999999999995
4.0000000000000000 21.3608000000000011 0.5441620000000000 11.0855999999999995
5.0000000000000000 21.2358000000000011 0.4943840000000000 11.0686000000000000
6.0000000000000000 21.2191000000000010 0.5073250000000000 11.1311000000000000
7.0000000000000000 21.0941000000000010 0.4585170000000000 11.1021000000000001
8.0000000000000000 21.0845999999999982 0.4721250000000000 11.1646000000000001
9.0000000000000000 20.5845999999999982 0.3000330000000000 11.2049000000000003
10.0000000000000000 20.5964999999999989 0.3489000000000000 11.3299000000000003
11.0000000000000000 20.5339999999999989 0.3166480000000000 11.3156999999999996
12.0000000000000000 20.5167999999999999 0.3351730000000000 11.3781999999999996
13.0000000000000000 20.4896999999999991 0.3123550000000000 11.3469999999999995
14.0000000000000000 20.4436999999999998 0.3178050000000000 11.4094999999999995
15.0000000000000000 20.4211999999999989 0.2968060000000000 11.3781999999999996
16.0000000000000000 20.2961999999999989 0.2816190000000000 11.4657000000000000
17.0000000000000000 20.2772000000000006 0.2606840000000000 11.4344999999999999
18.0000000000000000 19.2772000000000006 -0.0200892000000000 11.7667999999999999
19.0000000000000000 19.2972000000000001 0.0050072400000000 11.8292999999999999
20.0000000000000000 19.2978999999999985 -0.0106178000000000 11.8225999999999996
21.0000000000000000 19.3001000000000005 0.0024283200000000 11.8382000000000005
22.0000000000000000 19.2961999999999989 -0.0100045000000000 11.8225999999999996
23.0000000000000000 19.2991999999999990 0.0005695280000000 11.8382000000000005
24.0000000000000000 19.2950000000000017 -0.0108142000000000 11.8225999999999996
25.0000000000000000 19.2979999999999983 0.0000317288000000 11.8382000000000005
26.0000000000000000 19.2938000000000009 -0.0114446000000000 11.8225999999999996
27.0000000000000000 19.2969000000000008 -0.0005573990000000 11.8382000000000005
28.0000000000000000 19.2927000000000000 -0.0120369000000000 11.8225999999999996
29.0000000000000000 19.2958999999999996 -0.0011106300000000 11.8382000000000005
30.0000000000000000 19.2916999999999987 -0.0125956000000000 11.8225999999999996
31.0000000000000000 19.2948999999999984 -0.0016362900000000 11.8382000000000005
32.0000000000000000 19.2907000000000011 -0.0131265000000000 11.8225999999999996
33.0000000000000000 19.2940000000000005 -0.0021388100000000 11.8382000000000005
34.0000000000000000 19.2897999999999996 -0.0136342000000000 11.8225999999999996
35.0000000000000000 19.2930999999999990 -0.0026216500000000 11.8382000000000005
36.0000000000000000 19.2889000000000017 -0.0141222000000000 11.8225999999999996
37.0000000000000000 19.2922000000000011 -0.0030875700000000 11.8382000000000005
38.0000000000000000 19.2880000000000003 -0.0145933000000000 11.8225999999999996
39.0000000000000000 19.2913999999999994 -0.0035388000000000 11.8382000000000005
40.0000000000000000 19.2871999999999986 -0.0150497000000000 11.8225999999999996
41.0000000000000000 19.2906000000000013 -0.0039772300000000 11.8382000000000005
42.0000000000000000 19.2863000000000007 -0.0154934000000000 11.8225999999999996
43.0000000000000000 19.2897999999999996 -0.0044044500000000 11.8382000000000005
44.0000000000000000 19.2855999999999987 -0.0159260000000000 11.8225999999999996
45.0000000000000000 19.2890000000000015 -0.0048218500000000 11.8382000000000005
46.0000000000000000 19.2848000000000006 -0.0163488000000000 11.8225999999999996
47.0000000000000000 19.2881999999999998 -0.0052306600000000 11.8382000000000005
48.0000000000000000 19.2839999999999989 -0.0167633000000000 11.8225999999999996
49.0000000000000000 19.2875000000000014 -0.0056320000000000 11.8382000000000005
50.0000000000000000 19.2833000000000006 -0.0171705000000000 11.8225999999999996
51.0000000000000000 19.2867999999999995 -0.0060269000000000 11.8382000000000005
52.0000000000000000 19.2824999999999989 -0.0175715000000000 11.8225999999999996
53.0000000000000000 19.2860000000000014 -0.0064163300000000 11.8382000000000005
54.0000000000000000 19.2818000000000005 -0.0179674000000000 11.8225999999999996
55.0000000000000000 19.2852999999999994 -0.0068012400000000 11.8382000000000005
56.0000000000000000 19.2810999999999986 -0.0183592000000000 11.8225999999999996
57.0000000000000000 19.2846000000000011 -0.0071825700000000 11.8382000000000005
58.0000000000000000 19.2804000000000002 -0.0187479000000000 11.8225999999999996
59.0000000000000000 19.2838999999999992 -0.0075613000000000 11.8382000000000005
60.0000000000000000 19.2796999999999983 -0.0191346000000000 11.8225999999999996
61.0000000000000000 19.2832000000000008 -0.0079384400000000 11.8382000000000005
62.0000000000000000 19.2789999999999999 -0.0195206000000000 11.8225999999999996
63.0000000000000000 19.2824999999999989 -0.0083151600000000 11.8382000000000005
64.0000000000000000 19.2783000000000015 -0.0199071000000000 11.8225999999999996
65.0000000000000000 19.2819000000000003 -0.0086927500000000 11.8382000000000005
66.0000000000000000 19.2774999999999999 -0.0202958000000000 11.8225999999999996
67.0000000000000000 19.2811999999999983 -0.0090727800000000 11.8382000000000005
68.0000000000000000 19.2768000000000015 -0.0206888000000000 11.8225999999999996
69.0000000000000000 19.2804000000000002 -0.0094572100000000 11.8382000000000005
70.0000000000000000 19.2760999999999996 -0.0210886000000000 11.8225999999999996
71.0000000000000000 19.2796999999999983 -0.0098486100000000 11.8382000000000005
72.0000000000000000 19.2753000000000014 -0.0214990000000000 11.8225999999999996
73.0000000000000000 19.2789999999999999 -0.0102506000000000 11.8382000000000005
74.0000000000000000 19.2745999999999995 -0.0219255000000000 11.8225999999999996
75.0000000000000000 19.2781999999999982 -0.0106686000000000 11.8382000000000005
76.0000000000000000 19.2737000000000016 -0.0223771000000000 11.8225999999999996
77.0000000000000000 19.2774000000000001 -0.0111116000000000 11.8382000000000005
78.0000000000000000 19.2728000000000002 -0.0228712000000000 11.8225999999999996
79.0000000000000000 19.2764999999999986 -0.0115965000000000 11.8382000000000005
80.0000000000000000 19.2717999999999989 -0.0234487000000000 11.8225999999999996
81.0000000000000000 19.2755000000000010 -0.0121636000000000 11.8382000000000005
82.0000000000000000 19.2702999999999989 -0.0242669000000000 11.8225999999999996
83.0000000000000000 19.2740000000000009 -0.0129678000000000 11.8382000000000005
84.0000000000000000 19.2584000000000017 -0.0142899000000000 11.8504000000000005
85.0000000000000000 19.2549999999999990 -0.0252753000000000 11.8347999999999995
86.0000000000000000 19.2590000000000003 -0.0138583000000000 11.8504000000000005
87.0000000000000000 19.2557000000000009 -0.0250196000000000 11.8347999999999995
88.0000000000000000 19.2595999999999989 -0.0135395000000000 11.8504000000000005
89.0000000000000000 19.2561999999999998 -0.0247025000000000 11.8347999999999995
90.0000000000000000 19.2602000000000011 -0.0132331000000000 11.8504000000000005
91.0000000000000000 19.2567999999999984 -0.0244117000000000 11.8347999999999995
92.0000000000000000 19.2606999999999999 -0.0129459000000000 11.8504000000000005
93.0000000000000000 19.2573000000000008 -0.0241369000000000 11.8347999999999995
94.0000000000000000 19.2611999999999988 -0.0126749000000000 11.8504000000000005
95.0000000000000000 19.2576999999999998 -0.0238768000000000 11.8347999999999995
96.0000000000000000 19.2616000000000014 -0.0124186000000000 11.8504000000000005
97.0000000000000000 19.2581999999999987 -0.0236299000000000 11.8347999999999995
98.0000000000000000 19.2621000000000002 -0.0121753000000000 11.8504000000000005
99.0000000000000000 19.2586000000000013 -0.0233951000000000 11.8347999999999995
100.0000000000000000 19.2624999999999993 -0.0119440000000000 11.8504000000000005
101.0000000000000000 19.2590000000000003 -0.0231712000000000 11.8347999999999995
102.0000000000000000 19.2628999999999984 -0.0117235000000000 11.8504000000000005
103.0000000000000000 19.2593999999999994 -0.0229575000000000 11.8347999999999995
104.0000000000000000 19.2633000000000010 -0.0115131000000000 11.8504000000000005
105.0000000000000000 19.2597999999999985 -0.0227532000000000 11.8347999999999995
106.0000000000000000 19.2637000000000000 -0.0113121000000000 11.8504000000000005
107.0000000000000000 19.2601000000000013 -0.0225576000000000 11.8347999999999995
108.0000000000000000 19.2639999999999993 -0.0111196000000000 11.8504000000000005
109.0000000000000000 19.2605000000000004 -0.0223701000000000 11.8347999999999995
110.0000000000000000 19.2643999999999984 -0.0109353000000000 11.8504000000000005
111.0000000000000000 19.2607999999999997 -0.0221902000000000 11.8347999999999995
112.0000000000000000 19.2647000000000013 -0.0107585000000000 11.8504000000000005
113.0000000000000000 19.2610999999999990 -0.0220176000000000 11.8347999999999995
114.0000000000000000 19.2650000000000006 -0.0105888000000000 11.8504000000000005
115.0000000000000000 19.2613999999999983 -0.0218517000000000 11.8347999999999995
116.0000000000000000 19.2652999999999999 -0.0104258000000000 11.8504000000000005
117.0000000000000000 19.2617000000000012 -0.0216923000000000 11.8347999999999995
118.0000000000000000 19.2655999999999992 -0.0102692000000000 11.8504000000000005
119.0000000000000000 19.2620000000000005 -0.0215389000000000 11.8347999999999995
120.0000000000000000 19.2658999999999985 -0.0101187000000000 11.8504000000000005
121.0000000000000000 19.2622999999999998 -0.0213914000000000 11.8347999999999995
122.0000000000000000 19.2661000000000016 -0.0099738500000000 11.8504000000000005
123.0000000000000000 19.2624999999999993 -0.0212493000000000 11.8347999999999995
124.0000000000000000 19.2664000000000009 -0.0098344800000000 11.8504000000000005
125.0000000000000000 19.2627999999999986 -0.0211125000000000 11.8347999999999995
126.0000000000000000 19.2666000000000004 -0.0097003100000000 11.8504000000000005
127.0000000000000000 19.2630000000000017 -0.0209808000000000 11.8347999999999995
128.0000000000000000 19.2668999999999997 -0.0095711200000000 11.8504000000000005
129.0000000000000000 19.2632000000000012 -0.0208538000000000 11.8347999999999995
130.0000000000000000 19.2670999999999992 -0.0094466900000000 11.8504000000000005
131.0000000000000000 19.2635000000000005 -0.0207315000000000 11.8347999999999995
132.0000000000000000 19.2672999999999988 -0.0093268200000000 11.8504000000000005
133.0000000000000000 19.2637000000000000 -0.0206136000000000 11.8347999999999995
134.0000000000000000 19.2674999999999983 -0.0092113200000000 11.8504000000000005
135.0000000000000000 19.2638999999999996 -0.0204999000000000 11.8347999999999995
136.0000000000000000 19.2677000000000014 -0.0091000200000000 11.8504000000000005
137.0000000000000000 19.2640999999999991 -0.0203903000000000 11.8347999999999995
138.0000000000000000 19.2679000000000009 -0.0089927600000000 11.8504000000000005
139.0000000000000000 19.2642999999999986 -0.0202846000000000 11.8347999999999995
140.0000000000000000 19.2681000000000004 -0.0088893900000000 11.8504000000000005
141.0000000000000000 19.2645000000000017 -0.0201828000000000 11.8347999999999995
142.0000000000000000 19.2683000000000000 -0.0087897500000000 11.8504000000000005
143.0000000000000000 19.2646000000000015 -0.0200846000000000 11.8347999999999995
144.0000000000000000 19.2684999999999995 -0.0086937000000000 11.8504000000000005
145.0000000000000000 19.2648000000000010 -0.0199899000000000 11.8347999999999995
146.0000000000000000 19.2686999999999991 -0.0086011300000000 11.8504000000000005
147.0000000000000000 19.2650000000000006 -0.0198985000000000 11.8347999999999995
148.0000000000000000 19.2687999999999988 -0.0085119000000000 11.8504000000000005
149.0000000000000000 19.2651000000000003 -0.0198105000000000 11.8347999999999995
150.0000000000000000 19.2689999999999984 -0.0084259000000000 11.8504000000000005
151.0000000000000000 19.2652999999999999 -0.0197256000000000 11.8347999999999995
152.0000000000000000 19.2691000000000017 -0.0083430100000000 11.8504000000000005
153.0000000000000000 19.2654999999999994 -0.0196438000000000 11.8347999999999995
154.0000000000000000 19.2693000000000012 -0.0082631300000000 11.8504000000000005
155.0000000000000000 19.2655999999999992 -0.0195649000000000 11.8347999999999995
156.0000000000000000 19.2694000000000010 -0.0081861500000000 11.8504000000000005
157.0000000000000000 19.2656999999999989 -0.0194889000000000 11.8347999999999995
158.0000000000000000 19.2696000000000005 -0.0081119700000000 11.8504000000000005
159.0000000000000000 19.2658999999999985 -0.0194156000000000 11.8347999999999995
160.0000000000000000 19.2697000000000003 -0.0080404900000000 11.8504000000000005
161.0000000000000000 19.2659999999999982 -0.0193449000000000 11.8347999999999995
162.0000000000000000 19.2698000000000000 -0.0079716300000000 11.8504000000000005
163.0000000000000000 19.2661000000000016 -0.0192769000000000 11.8347999999999995
164.0000000000000000 19.2698999999999998 -0.0079052900000000 11.8504000000000005
165.0000000000000000 19.2662000000000013 -0.0192113000000000 11.8347999999999995
166.0000000000000000 19.2700999999999993 -0.0078414000000000 11.8504000000000005
167.0000000000000000 19.2664000000000009 -0.0191481000000000 11.8347999999999995
168.0000000000000000 19.2701999999999991 -0.0077798600000000 11.8504000000000005
169.0000000000000000 19.2665000000000006 -0.0190873000000000 11.8347999999999995
170.0000000000000000 19.2702999999999989 -0.0077206000000000 11.8504000000000005
171.0000000000000000 19.2666000000000004 -0.0190287000000000 11.8347999999999995
172.0000000000000000 19.2703999999999986 -0.0076635400000000 11.8504000000000005
173.0000000000000000 19.2667000000000002 -0.0189722000000000 11.8347999999999995
174.0000000000000000 19.2704999999999984 -0.0076086000000000 11.8504000000000005
175.0000000000000000 19.2667999999999999 -0.0189179000000000 11.8347999999999995
176.0000000000000000 19.2706000000000017 -0.0075557200000000 11.8504000000000005
177.0000000000000000 19.2668999999999997 -0.0188655000000000 11.8347999999999995
178.0000000000000000 19.2707000000000015 -0.0075048300000000 11.8504000000000005
179.0000000000000000 19.2669999999999995 -0.0188152000000000 11.8347999999999995
180.0000000000000000 19.2708000000000013 -0.0074558500000000 11.8504000000000005
181.0000000000000000 19.2670999999999992 -0.0187667000000000 11.8347999999999995
182.0000000000000000 19.2709000000000010 -0.0074087200000000 11.8504000000000005
183.0000000000000000 19.2670999999999992 -0.0187200000000000 11.8347999999999995
184.0000000000000000 19.2709000000000010 -0.0073633700000000 11.8504000000000005
185.0000000000000000 19.2671999999999990 -0.0186751000000000 11.8347999999999995
186.0000000000000000 19.2710000000000008 -0.0073197600000000 11.8504000000000005
187.0000000000000000 19.2672999999999988 -0.0186319000000000 11.8347999999999995
188.0000000000000000 19.2711000000000006 -0.0072778100000000 11.8504000000000005
189.0000000000000000 19.2673999999999985 -0.0185904000000000 11.8347999999999995
190.0000000000000000 19.2712000000000003 -0.0072374600000000 11.8504000000000005
191.0000000000000000 19.2674999999999983 -0.0185505000000000 11.8347999999999995
192.0000000000000000 19.2712000000000003 -0.0071986700000000 11.8504000000000005
193.0000000000000000 19.2674999999999983 -0.0185120000000000 11.8347999999999995
194.0000000000000000 19.2713000000000001 -0.0071613700000000 11.8504000000000005
195.0000000000000000 19.2676000000000016 -0.0184751000000000 11.8347999999999995
196.0000000000000000 19.2713999999999999 -0.0071255200000000 11.8504000000000005
197.0000000000000000 19.2677000000000014 -0.0184396000000000 11.8347999999999995
198.0000000000000000 19.2713999999999999 -0.0070910600000000 11.8504000000000005
199.0000000000000000 19.2677000000000014 -0.0184054000000000 11.8347999999999995
200.0000000000000000 19.2714999999999996 -0.0070579500000000 11.8504000000000005
201.0000000000000000 19.2678000000000011 -0.0183726000000000 11.8347999999999995
202.0000000000000000 19.2715999999999994 -0.0070261300000000 11.8504000000000005
203.0000000000000000 19.2678000000000011 -0.0183411000000000 11.8347999999999995
204.0000000000000000 19.2715999999999994 -0.0069955500000000 11.8504000000000005
205.0000000000000000 19.2679000000000009 -0.0183108000000000 11.8347999999999995
206.0000000000000000 19.2716999999999992 -0.0069661900000000 11.8504000000000005
207.0000000000000000 19.2679000000000009 -0.0182817000000000 11.8347999999999995
208.0000000000000000 19.2716999999999992 -0.0069379800000000 11.8504000000000005
209.0000000000000000 19.2680000000000007 -0.0182537000000000 11.8347999999999995
210.0000000000000000 19.2717999999999989 -0.0069108800000000 11.8504000000000005
211.0000000000000000 19.2680000000000007 -0.0182269000000000 11.8347999999999995
212.0000000000000000 19.2717999999999989 -0.0068848700000000 11.8504000000000005
213.0000000000000000 19.2681000000000004 -0.0182011000000000 11.8347999999999995
214.0000000000000000 19.2718999999999987 -0.0068598900000000 11.8504000000000005
215.0000000000000000 19.2681000000000004 -0.0181763000000000 11.8347999999999995
216.0000000000000000 19.2718999999999987 -0.0068359000000000 11.8504000000000005
217.0000000000000000 19.2682000000000002 -0.0181526000000000 11.8347999999999995
218.0000000000000000 19.2719999999999985 -0.0068128800000000 11.8504000000000005
219.0000000000000000 19.2682000000000002 -0.0181297000000000 11.8347999999999995
220.0000000000000000 19.2719999999999985 -0.0067907800000000 11.8504000000000005
221.0000000000000000 19.2683000000000000 -0.0181078000000000 11.8347999999999995
222.0000000000000000 19.2719999999999985 -0.0067695700000000 11.8504000000000005
223.0000000000000000 19.2683000000000000 -0.0180868000000000 11.8347999999999995
224.0000000000000000 19.2720999999999982 -0.0067492200000000 11.8504000000000005
225.0000000000000000 19.2683000000000000 -0.0180666000000000 11.8347999999999995
226.0000000000000000 19.2720999999999982 -0.0067296900000000 11.8504000000000005
227.0000000000000000 19.2683999999999997 -0.0180473000000000 11.8347999999999995
228.0000000000000000 19.2720999999999982 -0.0067109600000000 11.8504000000000005
229.0000000000000000 19.2683999999999997 -0.0180287000000000 11.8347999999999995
230.0000000000000000 19.2722000000000016 -0.0066929800000000 11.8504000000000005
231.0000000000000000 19.2683999999999997 -0.0180109000000000 11.8347999999999995
232.0000000000000000 19.2722000000000016 -0.0066757400000000 11.8504000000000005
233.0000000000000000 19.2684999999999995 -0.0179938000000000 11.8347999999999995
234.0000000000000000 19.2722000000000016 -0.0066592000000000 11.8504000000000005
235.0000000000000000 19.2684999999999995 -0.0179774000000000 11.8347999999999995
236.0000000000000000 19.2723000000000013 -0.0066433400000000 11.8504000000000005
237.0000000000000000 19.2684999999999995 -0.0179616000000000 11.8347999999999995
238.0000000000000000 19.2723000000000013 -0.0066281200000000 11.8504000000000005
239.0000000000000000 19.2685999999999993 -0.0179465000000000 11.8347999999999995
240.0000000000000000 19.2723000000000013 -0.0066135400000000 11.8504000000000005
241.0000000000000000 19.2685999999999993 -0.0179321000000000 11.8347999999999995
242.0000000000000000 19.2723000000000013 -0.0065995500000000 11.8504000000000005
243.0000000000000000 19.2685999999999993 -0.0179182000000000 11.8347999999999995
244.0000000000000000 19.2724000000000011 -0.0065861400000000 11.8504000000000005
245.0000000000000000 19.2685999999999993 -0.0179049000000000 11.8347999999999995
246.0000000000000000 19.2724000000000011 -0.0065732800000000 11.8504000000000005
247.0000000000000000 19.2686999999999991 -0.0178922000000000 11.8347999999999995
248.0000000000000000 19.2724000000000011 -0.0065609600000000 11.8504000000000005
249.0000000000000000 19.2686999999999991 -0.0178799000000000 11.8347999999999995
250.0000000000000000 19.2724000000000011 -0.0065491500000000 11.8504000000000005
251.0000000000000000 19.2686999999999991 -0.0178682000000000 11.8347999999999995
252.0000000000000000 19.2725000000000009 -0.0065378200000000 11.8504000000000005
253.0000000000000000 19.2686999999999991 -0.0178570000000000 11.8347999999999995
254.0000000000000000 19.2725000000000009 -0.0065269700000000 11.8504000000000005
255.0000000000000000 19.2686999999999991 -0.0178462000000000 11.8347999999999995
256.0000000000000000 19.2725000000000009 -0.0065165700000000 11.8504000000000005
257.0000000000000000 19.2687999999999988 -0.0178359000000000 11.8347999999999995
258.0000000000000000 19.2725000000000009 -0.0065066000000000 11.8504000000000005
259.0000000000000000 19.2687999999999988 -0.0178260000000000 11.8347999999999995
260.0000000000000000 19.2725000000000009 -0.0064970500000000 11.8504000000000005
261.0000000000000000 19.2687999999999988 -0.0178165000000000 11.8347999999999995
262.0000000000000000 19.2726000000000006 -0.0064879000000000 11.8504000000000005
263.0000000000000000 19.2687999999999988 -0.0178075000000000 11.8347999999999995
264.0000000000000000 19.2726000000000006 -0.0064791300000000 11.8504000000000005
265.0000000000000000 19.2687999999999988 -0.0177988000000000 11.8347999999999995
266.0000000000000000 19.2726000000000006 -0.0064707300000000 11.8504000000000005
267.0000000000000000 19.2687999999999988 -0.0177904000000000 11.8347999999999995
268.0000000000000000 19.2726000000000006 -0.0064626800000000 11.8504000000000005
269.0000000000000000 19.2688999999999986 -0.0177824000000000 11.8347999999999995
270.0000000000000000 19.2726000000000006 -0.0064549700000000 11.8504000000000005
271.0000000000000000 19.2688999999999986 -0.0177748000000000 11.8347999999999995
272.0000000000000000 19.2726000000000006 -0.0064475800000000 11.8504000000000005
273.0000000000000000 19.2688999999999986 -0.0177675000000000 11.8347999999999995
274.0000000000000000 19.2726000000000006 -0.0064405100000000 11.8504000000000005
275.0000000000000000 19.2688999999999986 -0.0177604000000000 11.8347999999999995
276.0000000000000000 19.2727000000000004 -0.0064337300000000 11.8504000000000005
277.0000000000000000 19.2688999999999986 -0.0177537000000000 11.8347999999999995
278.0000000000000000 19.2727000000000004 -0.0064272400000000 11.8504000000000005
279.0000000000000000 19.2688999999999986 -0.0177473000000000 11.8347999999999995
280.0000000000000000 19.2727000000000004 -0.0064210200000000 11.8504000000000005
281.0000000000000000 19.2688999999999986 -0.0177411000000000 11.8347999999999995
282.0000000000000000 19.2727000000000004 -0.0064150700000000 11.8504000000000005
283.0000000000000000 19.2688999999999986 -0.0177352000000000 11.8347999999999995
284.0000000000000000 19.2727000000000004 -0.0064093700000000 11.8504000000000005
285.0000000000000000 19.2689999999999984 -0.0177295000000000 11.8347999999999995
286.0000000000000000 19.2727000000000004 -0.0064039000000000 11.8504000000000005
287.0000000000000000 19.2689999999999984 -0.0177241000000000 11.8347999999999995
288.0000000000000000 19.2727000000000004 -0.0063986700000000 11.8504000000000005
289.0000000000000000 19.2689999999999984 -0.0177189000000000 11.8347999999999995
290.0000000000000000 19.2727000000000004 -0.0063936700000000 11.8504000000000005
291.0000000000000000 19.2689999999999984 -0.0177140000000000 11.8347999999999995
292.0000000000000000 19.2727000000000004 -0.0063888700000000 11.8504000000000005
293.0000000000000000 19.2689999999999984 -0.0177092000000000 11.8347999999999995
294.0000000000000000 19.2727000000000004 -0.0063842800000000 11.8504000000000005
295.0000000000000000 19.2689999999999984 -0.0177046000000000 11.8347999999999995
296.0000000000000000 19.2727000000000004 -0.0063798800000000 11.8504000000000005
297.0000000000000000 19.2689999999999984 -0.0177003000000000 11.8347999999999995
298.0000000000000000 19.2728000000000002 -0.0063756700000000 11.8504000000000005
299.0000000000000000 19.2689999999999984 -0.0176961000000000 11.8347999999999995
300.0000000000000000 19.2728000000000002 -0.0063716400000000 11.8504000000000005
301.0000000000000000 19.2689999999999984 -0.0176921000000000 11.8347999999999995
302.0000000000000000 19.2728000000000002 -0.0063677800000000 11.8504000000000005
303.0000000000000000 19.2689999999999984 -0.0176883000000000 11.8347999999999995
304.0000000000000000 19.2728000000000002 -0.0063640800000000 11.8504000000000005
305.0000000000000000 19.2689999999999984 -0.0176846000000000 11.8347999999999995
306.0000000000000000 19.2728000000000002 -0.0063605500000000 11.8504000000000005
307.0000000000000000 19.2689999999999984 -0.0176811000000000 11.8347999999999995
308.0000000000000000 19.2728000000000002 -0.0063571600000000 11.8504000000000005
309.0000000000000000 19.2689999999999984 -0.0176777000000000 11.8347999999999995
310.0000000000000000 19.2728000000000002 -0.0063539200000000 11.8504000000000005
311.0000000000000000 19.2691000000000017 -0.0176745000000000 11.8347999999999995
312.0000000000000000 19.2728000000000002 -0.0063508100000000 11.8504000000000005
313.0000000000000000 19.2691000000000017 -0.0176714000000000 11.8347999999999995
314.0000000000000000 19.2728000000000002 -0.0063478400000000 11.8504000000000005
315.0000000000000000 19.2691000000000017 -0.0176685000000000 11.8347999999999995
316.0000000000000000 19.2728000000000002 -0.0063450000000000 11.8504000000000005
317.0000000000000000 19.2691000000000017 -0.0176657000000000 11.8347999999999995
318.0000000000000000 19.2728000000000002 -0.0063422700000000 11.8504000000000005
319.0000000000000000 19.2691000000000017 -0.0176630000000000 11.8347999999999995
320.0000000000000000 19.2728000000000002 -0.0063396700000000 11.8504000000000005
321.0000000000000000 19.2691000000000017 -0.0176604000000000 11.8347999999999995
322.0000000000000000 19.2728000000000002 -0.0063371700000000 11.8504000000000005
323.0000000000000000 19.2691000000000017 -0.0176579000000000 11.8347999999999995
324.0000000000000000 19.2728000000000002 -0.0063347800000000 11.8504000000000005
325.0000000000000000 19.2691000000000017 -0.0176555000000000 11.8347999999999995
326.0000000000000000 19.2728000000000002 -0.0063325000000000 11.8504000000000005
327.0000000000000000 19.2691000000000017 -0.0176533000000000 11.8347999999999995
328.0000000000000000 19.2728000000000002 -0.0063303100000000 11.8504000000000005
329.0000000000000000 19.2691000000000017 -0.0176511000000000 11.8347999999999995
330.0000000000000000 19.2728000000000002 -0.0063282100000000 11.8504000000000005
331.0000000000000000 19.2691000000000017 -0.0176490000000000 11.8347999999999995
332.0000000000000000 19.2728000000000002 -0.0063262100000000 11.8504000000000005
333.0000000000000000 19.2691000000000017 -0.0176470000000000 11.8347999999999995
334.0000000000000000 19.2728999999999999 -0.0063242900000000 11.8504000000000005
335.0000000000000000 19.2691000000000017 -0.0176451000000000 11.8347999999999995
336.0000000000000000 19.2728999999999999 -0.0063224500000000 11.8504000000000005
337.0000000000000000 19.2691000000000017 -0.0176433000000000 11.8347999999999995
338.0000000000000000 19.2728999999999999 -0.0063207000000000 11.8504000000000005
339.0000000000000000 19.2691000000000017 -0.0176416000000000 11.8347999999999995
340.0000000000000000 19.2728999999999999 -0.0063190100000000 11.8504000000000005
341.0000000000000000 19.2691000000000017 -0.0176399000000000 11.8347999999999995
342.0000000000000000 19.2728999999999999 -0.0063174000000000 11.8504000000000005
343.0000000000000000 19.2691000000000017 -0.0176383000000000 11.8347999999999995
344.0000000000000000 19.2728999999999999 -0.0063158600000000 11.8504000000000005
345.0000000000000000 19.2691000000000017 -0.0176368000000000 11.8347999999999995
346.0000000000000000 19.2728999999999999 -0.0063143900000000 11.8504000000000005
347.0000000000000000 19.2691000000000017 -0.0176353000000000 11.8347999999999995
348.0000000000000000 19.2728999999999999 -0.0063129700000000 11.8504000000000005
349.0000000000000000 19.2691000000000017 -0.0176339000000000 11.8347999999999995
350.0000000000000000 19.2728999999999999 -0.0063116200000000 11.8504000000000005
351.0000000000000000 19.2691000000000017 -0.0176326000000000 11.8347999999999995
352.0000000000000000 19.2728999999999999 -0.0063103300000000 11.8504000000000005
353.0000000000000000 19.2691000000000017 -0.0176313000000000 11.8347999999999995
354.0000000000000000 19.2728999999999999 -0.0063090900000000 11.8504000000000005
355.0000000000000000 19.2691000000000017 -0.0176300000000000 11.8347999999999995
356.0000000000000000 19.2728999999999999 -0.0063079100000000 11.8504000000000005
357.0000000000000000 19.2691000000000017 -0.0176289000000000 11.8347999999999995
358.0000000000000000 19.2728999999999999 -0.0063067700000000 11.8504000000000005
359.0000000000000000 19.2691000000000017 -0.0176277000000000 11.8347999999999995
360.0000000000000000 19.2728999999999999 -0.0063056900000000 11.8504000000000005
361.0000000000000000 19.2691000000000017 -0.0176267000000000 11.8347999999999995
362.0000000000000000 19.2728999999999999 -0.0063046500000000 11.8504000000000005
363.0000000000000000 19.2691000000000017 -0.0176256000000000 11.8347999999999995
364.0000000000000000 19.2728999999999999 -0.0063036600000000 11.8504000000000005
365.0000000000000000 19.2691000000000017 -0.0176246000000000 11.8347999999999995
366.0000000000000000 19.2728999999999999 -0.0063027100000000 11.8504000000000005
367.0000000000000000 19.2691000000000017 -0.0176237000000000 11.8347999999999995
368.0000000000000000 19.2728999999999999 -0.0063018000000000 11.8504000000000005
369.0000000000000000 19.2691000000000017 -0.0176228000000000 11.8347999999999995
370.0000000000000000 19.2728999999999999 -0.0063009300000000 11.8504000000000005
371.0000000000000000 19.2692000000000014 -0.0176219000000000 11.8347999999999995
372.0000000000000000 19.2728999999999999 -0.0063000900000000 11.8504000000000005
373.0000000000000000 19.2692000000000014 -0.0176211000000000 11.8347999999999995
374.0000000000000000 19.2728999999999999 -0.0062993000000000 11.8504000000000005
375.0000000000000000 19.2692000000000014 -0.0176203000000000 11.8347999999999995
376.0000000000000000 19.2728999999999999 -0.0062985300000000 11.8504000000000005
377.0000000000000000 19.2692000000000014 -0.0176196000000000 11.8347999999999995
378.0000000000000000 19.2728999999999999 -0.0062978000000000 11.8504000000000005
379.0000000000000000 19.2692000000000014 -0.0176188000000000 11.8347999999999995
380.0000000000000000 19.2728999999999999 -0.0062971000000000 11.8504000000000005
381.0000000000000000 19.2692000000000014 -0.0176181000000000 11.8347999999999995
382.0000000000000000 19.2728999999999999 -0.0062964300000000 11.8504000000000005
383.0000000000000000 19.2692000000000014 -0.0176175000000000 11.8347999999999995
384.0000000000000000 19.2728999999999999 -0.0062957900000000 11.8504000000000005
385.0000000000000000 19.2692000000000014 -0.0176168000000000 11.8347999999999995
386.0000000000000000 19.2728999999999999 -0.0062951800000000 11.8504000000000005
387.0000000000000000 19.2692000000000014 -0.0176162000000000 11.8347999999999995
388.0000000000000000 19.2728999999999999 -0.0062946000000000 11.8504000000000005
389.0000000000000000 19.2692000000000014 -0.0176157000000000 11.8347999999999995
390.0000000000000000 19.2728999999999999 -0.0062940300000000 11.8504000000000005
391.0000000000000000 19.2692000000000014 -0.0176151000000000 11.8347999999999995
392.0000000000000000 19.2728999999999999 -0.0062935000000000 11.8504000000000005
393.0000000000000000 19.2692000000000014 -0.0176146000000000 11.8347999999999995
394.0000000000000000 19.2728999999999999 -0.0062929800000000 11.8504000000000005
395.0000000000000000 19.2692000000000014 -0.0176141000000000 11.8347999999999995
396.0000000000000000 19.2728999999999999 -0.0062924900000000 11.8504000000000005
397.0000000000000000 19.2692000000000014 -0.0176136000000000 11.8347999999999995
398.0000000000000000 19.2728999999999999 -0.0062920200000000 11.8504000000000005


==> Data/costfunction_InfSumEnergyNeumannGradientDescent_OscillatingCase_highcontrast_eps0.05_P3_noHessian_Armijo_m1=0.1_H=0.005_projected_caseperiodic.txt <==
0.000000 2.330590
1.000000 0.344296
2.000000 0.216484
3.000000 0.153581
4.000000 0.121454
5.000000 0.112469
6.000000 0.105180
7.000000 0.099618
8.000000 0.090732
9.000000 0.082348
10.000000 0.047812
11.000000 0.045341
12.000000 0.043679
13.000000 0.040613
14.000000 0.039531
15.000000 0.035777
16.000000 0.031272
17.000000 0.027146
18.000000 0.008600
19.000000 0.000230
20.000000 0.000111
21.000000 0.000418
22.000000 0.000108
23.000000 0.000347
24.000000 0.000126
25.000000 0.000318
26.000000 0.000143
27.000000 0.000290
28.000000 0.000161
29.000000 0.000265
30.000000 0.000178
31.000000 0.000242
32.000000 0.000196
33.000000 0.000221
34.000000 0.000214
35.000000 0.000202
36.000000 0.000232
37.000000 0.000185
38.000000 0.000250
39.000000 0.000168
40.000000 0.000269
41.000000 0.000153
42.000000 0.000288
43.000000 0.000139
44.000000 0.000307
45.000000 0.000126
46.000000 0.000326
47.000000 0.000114
48.000000 0.000346
49.000000 0.000102
50.000000 0.000365
51.000000 0.000092
52.000000 0.000386
53.000000 0.000082
54.000000 0.000406
55.000000 0.000073
56.000000 0.000427
57.000000 0.000064
58.000000 0.000448
59.000000 0.000056
60.000000 0.000470
61.000000 0.000049
62.000000 0.000492
63.000000 0.000042
64.000000 0.000515
65.000000 0.000035
66.000000 0.000538
67.000000 0.000030
68.000000 0.000563
69.000000 0.000024
70.000000 0.000588
71.000000 0.000019
72.000000 0.000615
73.000000 0.000015
74.000000 0.000643
75.000000 0.000011
76.000000 0.000674
77.000000 0.000007
78.000000 0.000708
79.000000 0.000004
80.000000 0.000750
81.000000 0.000002
82.000000 0.000811
83.000000 0.000000
84.000000 0.000079
85.000000 0.000382
86.000000 0.000088
87.000000 0.000366
88.000000 0.000096
89.000000 0.000350
90.000000 0.000103
91.000000 0.000336
92.000000 0.000111
93.000000 0.000322
94.000000 0.000118
95.000000 0.000310
96.000000 0.000126
97.000000 0.000298
98.000000 0.000133
99.000000 0.000287
100.000000 0.000140
101.000000 0.000277
102.000000 0.000146
103.000000 0.000267
104.000000 0.000153
105.000000 0.000258
106.000000 0.000160
107.000000 0.000250
108.000000 0.000166
109.000000 0.000242
110.000000 0.000172
111.000000 0.000234
112.000000 0.000179
113.000000 0.000227
114.000000 0.000185
115.000000 0.000220
116.000000 0.000190
117.000000 0.000214
118.000000 0.000196
119.000000 0.000208
120.000000 0.000202
121.000000 0.000202
122.000000 0.000207
123.000000 0.000197
124.000000 0.000212
125.000000 0.000192
126.000000 0.000218
127.000000 0.000187
128.000000 0.000223
129.000000 0.000182
130.000000 0.000228
131.000000 0.000178
132.000000 0.000232
133.000000 0.000173
134.000000 0.000237
135.000000 0.000169
136.000000 0.000242
137.000000 0.000166
138.000000 0.000246
139.000000 0.000162
140.000000 0.000250
141.000000 0.000158
142.000000 0.000255
143.000000 0.000155
144.000000 0.000259
145.000000 0.000152
146.000000 0.000263
147.000000 0.000149
148.000000 0.000267
149.000000 0.000146
150.000000 0.000270
151.000000 0.000143
152.000000 0.000274
153.000000 0.000141
154.000000 0.000277
155.000000 0.000138
156.000000 0.000281
157.000000 0.000136
158.000000 0.000284
159.000000 0.000133
160.000000 0.000287
161.000000 0.000131
162.000000 0.000290
163.000000 0.000129
164.000000 0.000293
165.000000 0.000127
166.000000 0.000296
167.000000 0.000125
168.000000 0.000299
169.000000 0.000123
170.000000 0.000302
171.000000 0.000122
172.000000 0.000305
173.000000 0.000120
174.000000 0.000307
175.000000 0.000118
176.000000 0.000310
177.000000 0.000117
178.000000 0.000312
179.000000 0.000115
180.000000 0.000314
181.000000 0.000114
182.000000 0.000317
183.000000 0.000113
184.000000 0.000319
185.000000 0.000111
186.000000 0.000321
187.000000 0.000110
188.000000 0.000323
189.000000 0.000109
190.000000 0.000325
191.000000 0.000108
192.000000 0.000327
193.000000 0.000107
194.000000 0.000328
195.000000 0.000106
196.000000 0.000330
197.000000 0.000105
198.000000 0.000332
199.000000 0.000104
200.000000 0.000333
201.000000 0.000103
202.000000 0.000335
203.000000 0.000102
204.000000 0.000337
205.000000 0.000101
206.000000 0.000338
207.000000 0.000100
208.000000 0.000339
209.000000 0.000100
210.000000 0.000341
211.000000 0.000099
212.000000 0.000342
213.000000 0.000098
214.000000 0.000343
215.000000 0.000098
216.000000 0.000344
217.000000 0.000097
218.000000 0.000346
219.000000 0.000096
220.000000 0.000347
221.000000 0.000096
222.000000 0.000348
223.000000 0.000095
224.000000 0.000349
225.000000 0.000095
226.000000 0.000350
227.000000 0.000094
228.000000 0.000351
229.000000 0.000094
230.000000 0.000352
231.000000 0.000093
232.000000 0.000352
233.000000 0.000093
234.000000 0.000353
235.000000 0.000092
236.000000 0.000354
237.000000 0.000092
238.000000 0.000355
239.000000 0.000092
240.000000 0.000355
241.000000 0.000091
242.000000 0.000356
243.000000 0.000091
244.000000 0.000357
245.000000 0.000091
246.000000 0.000358
247.000000 0.000090
248.000000 0.000358
249.000000 0.000090
250.000000 0.000359
251.000000 0.000090
252.000000 0.000359
253.000000 0.000089
254.000000 0.000360
255.000000 0.000089
256.000000 0.000360
257.000000 0.000089
258.000000 0.000361
259.000000 0.000089
260.000000 0.000361
261.000000 0.000088
262.000000 0.000362
263.000000 0.000088
264.000000 0.000362
265.000000 0.000088
266.000000 0.000363
267.000000 0.000088
268.000000 0.000363
269.000000 0.000088
270.000000 0.000364
271.000000 0.000087
272.000000 0.000364
273.000000 0.000087
274.000000 0.000364
275.000000 0.000087
276.000000 0.000365
277.000000 0.000087
278.000000 0.000365
279.000000 0.000087
280.000000 0.000365
281.000000 0.000086
282.000000 0.000366
283.000000 0.000086
284.000000 0.000366
285.000000 0.000086
286.000000 0.000366
287.000000 0.000086
288.000000 0.000366
289.000000 0.000086
290.000000 0.000367
291.000000 0.000086
292.000000 0.000367
293.000000 0.000086
294.000000 0.000367
295.000000 0.000086
296.000000 0.000367
297.000000 0.000085
298.000000 0.000368
299.000000 0.000085
300.000000 0.000368
301.000000 0.000085
302.000000 0.000368
303.000000 0.000085
304.000000 0.000368
305.000000 0.000085
306.000000 0.000368
307.000000 0.000085
308.000000 0.000369
309.000000 0.000085
310.000000 0.000369
311.000000 0.000085
312.000000 0.000369
313.000000 0.000085
314.000000 0.000369
315.000000 0.000085
316.000000 0.000369
317.000000 0.000085
318.000000 0.000369
319.000000 0.000085
320.000000 0.000369
321.000000 0.000084
322.000000 0.000370
323.000000 0.000084
324.000000 0.000370
325.000000 0.000084
326.000000 0.000370
327.000000 0.000084
328.000000 0.000370
329.000000 0.000084
330.000000 0.000370
331.000000 0.000084
332.000000 0.000370
333.000000 0.000084
334.000000 0.000370
335.000000 0.000084
336.000000 0.000370
337.000000 0.000084
338.000000 0.000370
339.000000 0.000084
340.000000 0.000371
341.000000 0.000084
342.000000 0.000371
343.000000 0.000084
344.000000 0.000371
345.000000 0.000084
346.000000 0.000371
347.000000 0.000084
348.000000 0.000371
349.000000 0.000084
350.000000 0.000371
351.000000 0.000084
352.000000 0.000371
353.000000 0.000084
354.000000 0.000371
355.000000 0.000084
356.000000 0.000371
357.000000 0.000084
358.000000 0.000371
359.000000 0.000084
360.000000 0.000371
361.000000 0.000084
362.000000 0.000371
363.000000 0.000084
364.000000 0.000371
365.000000 0.000084
366.000000 0.000371
367.000000 0.000084
368.000000 0.000371
369.000000 0.000084
370.000000 0.000371
371.000000 0.000084
372.000000 0.000371
373.000000 0.000084
374.000000 0.000372
375.000000 0.000083
376.000000 0.000372
377.000000 0.000083
378.000000 0.000372
379.000000 0.000083
380.000000 0.000372
381.000000 0.000083
382.000000 0.000372
383.000000 0.000083
384.000000 0.000372
385.000000 0.000083
386.000000 0.000372
387.000000 0.000083
388.000000 0.000372
389.000000 0.000083
390.000000 0.000372
391.000000 0.000083
392.000000 0.000372
393.000000 0.000083
394.000000 0.000372
395.000000 0.000083
396.000000 0.000372
397.000000 0.000083
398.000000 0.000372

